Distilling Two-Timed Flow Models by Separately Matching Initial and Terminal Velocities

A flow matching model learns a time-dependent vector field $v_t(x)$ that generates a probability path $\{ p_t \}_{0 \leq t \leq 1}$ that interpolates between a well-known noise distribution ($p_0$) and the data distribution ($p_1$). It can be distilled into a two-timed flow model (TTFM) $\phi_{s,x}(t)$ that can transform a sample belonging to the distribution at an initial time $s$ to another belonging to the distribution at a terminal time $t$ in one function evaluation. We present a new loss function for TTFM distillation called the \emph{initial/terminal velocity matching} (ITVM) loss that extends the Lagrangian Flow Map Distillation (LFMD) loss proposed by Boffi et al. by adding redundant terms to match the initial velocities at time $s$, removing the derivative from the terminal velocity term at time $t$, and using a version of the model under training, stabilized by exponential moving averaging (EMA), to compute the target terminal average velocity. Preliminary experiments show that our loss leads to better few-step generation performance on multiple types of datasets and model architectures over baselines.

==> images/samples/cifar10/line_samples/done.txt <==
DONE!!!

==> images/samples/cifar10/square_samples/done.txt <==
DONE!!!

==> images/samples/mnist/line_samples/done.txt <==
DONE!!!

==> images/samples/mnist/square_samples/done.txt <==
DONE!!!

==> images/samples/twodim_00/done.txt <==
DONE!!!

==> images/samples/twodim_01/done.txt <==
DONE!!!

==> images/samples/twodim_02/done.txt <==
DONE!!!

==> images/samples/twodim_03/done.txt <==
DONE!!!
